An analysis of binary microlensing event OGLE-2015-BLG-0060

We present the analysis of stellar binary microlensing event OGLE-2015-BLG-0060 based on observations obtained from 13 different telescopes. Intensive coverage of the anomalous parts of the light curve was achieved by automated follow-up observations from the robotic telescopes of the Las Cumbres Observatory. We show that, for the first time, all main features of an anomalous microlensing event are well covered by follow-up data, allowing us to estimate the physical parameters of the lens. The strong detection of second-order effects in the event light curve necessitates the inclusion of longer-baseline survey data in order to constrain the parallax vector. We find that the event was most likely caused by a stellar binary-lens with masses $M_{\star1} = 0.87 \pm 0.12 M_{\odot}$ and $M_{\star2} = 0.77 \pm 0.11 M_{\odot}$. The distance to the lensing system is 6.41 $\pm 0.14$ kpc and the projected separation between the two components is 13.85 $\pm 0.16$ AU. Alternative interpretations are also considered.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
